A Mapping Approach to Convert MTPs into a Capability and Skill Ontology

Being able to quickly integrate new equipment and functions into an existing plant is a major goal for both discrete and process manufacturing. But currently, these two industry domains use different approaches to achieve this goal. While the Module Type Package (MTP) is getting more and more adapted in practical applications of process manufacturing, so-called skill-based manufacturing approaches are favored in the context of discrete manufacturing. The two approaches are incompatible because their models feature different contents and they use different technologies. This contribution provides a comparison of the MTP with a skill-based approach as well as an automated mapping that can be used to transfer the contents of an MTP into a skill ontology. Through this mapping, an MTP can be semantically lifted in order to apply functions like querying or reasoning. Furthermore, machines that were previously described using two incompatible models can now be used in one production process.

==> RML_Beispiel.txt <==
@prefix rr: <http://www.w3.org/ns/r2rml#>. 
@prefix rml: <http://semweb.mmlab.be/ns/rml#>. 
@prefix crml: <http://semweb.[...]/crml#>. 
@prefix ql: <http://semweb.mmlab.be/ns/ql#>. 
@prefix ex: <http://example.com/ex#>. 
 
<#ExampleMapping> 
  a rr:TriplesMap; 
  rml:logicalSource [ 
    rml:source "./XmlFile.xml"; 
    rml:referenceFormulation ql:XPath; 
    rml:iterator "/characters/character"]; 
 
  rr:subjectMap [ 
    rr:template "{http://example.org/{@id}}"; 
    rr:class ex:Person
  ]; 
 
  rr:predicateObjectMap [
    rr:predicate ex:hasName; 
    rr:objectMap [ 
      rr:reference "@id"; 
      rr:datatype xsd:string
  ]
].

==> plant-sparql.txt <==
PREFIX Cap: <http://[...]/capability-model#>
PREFIX ISA88: <http://[...]/ISA-TR88#>
PREFIX rdf: <http://[...]/22-rdf-syntax-ns#>

SELECT ?skill ?currentStateType WHERE { 
    ?skill a Cap:Skill;
           Cap:hasCurrentState ?currentState.
    ?currentState rdf:type ?currentStateType.
    FILTER(?currentStateType = ISA88:Idle)
}
